Efficient Race Detection with Futures

This paper addresses the problem of provably efficient and practically good on-the-fly determinacy race detection in task parallel programs that use futures. Prior works determinacy race detection have mostly focused on either task parallel programs that follow a series-parallel dependence structure or ones with unrestricted use of futures that generate arbitrary dependences. In this work, we consider a restricted use of futures and show that it can be race detected more efficiently than general use of futures. Specifically, we present two algorithms: MultiBags and MultiBags+. MultiBags targets programs that use futures in a restricted fashion and runs in time $O(T_1 \alpha(m,n))$, where $T_1$ is the sequential running time of the program, $\alpha$ is the inverse Ackermann's function, $m$ is the total number of memory accesses, $n$ is the dynamic count of places at which parallelism is created. Since $\alpha$ is a very slowly growing function (upper bounded by $4$ for all practical purposes), it can be treated as a close-to-constant overhead. MultiBags+ an extension of MultiBags that target programs with general use of futures. It runs in time $O((T_1+k^2)\alpha(m,n))$ where $T_1$, $\alpha$, $m$ and $n$ are defined as before, and $k$ is the number of future operations in the computation. We implemented both algorithms and empirically demonstrate their efficiency.

==> shepherd-response.txt <==
Dear Shepherd,

Thanks for getting in touch.  

To address the reviewers' comment, we plan to describe the delta between our
algorithm and that in SODA'18 in more detail and provide an analytical
argument as to why SODA'18's algorithm is more difficult to implement and likely 
lead to a lower performing tool.

The algorithm in the SODA'18 paper utilizes the following data structures to 
answer reachability queries:
1.  an order-maintenance data structure for answering series-parallel queries;
2.  the full computation DAG to update and maintain anchor-predecessors and
``proxy'' which is used to infer anchor-successors; and 
3.  a reachability matrix R which contains anchor nodes to answer reachability
queries involving non-SP edges.

In this paper, our algorithm also utilizes three data structures: 
1.  a union-find data structure D_SP for series-parallel queries;
2.  a union-find data structure D_NSP to maintain anchor-predecessors
and anchor-successors; and 
3.  a reachability matrix R which contains anchor nodes (or sets containing 
    anchor nodes) to answer reachability queries involving non-SP edges.  

The main difference is in the second data structure and how anchor-
predecessors and anchor-successors are maintained.  In this paper, anchor-
successors and predecessors are maintained and updated by simply doing unions
of sets in D_NSP.  

In the SODA'18 paper, the mechanism for maintaining anchor-predecessors and
proxy nodes (which are used to infer successors) are more complex.  In
particular, to maintain anchor-predecessors, the algorithm maintains the full
computation dag, and each strand (a node in the dag) explicitly stores its
anchor-predecessor.  However, anchor-predecessors can sometimes change as the
program executes.  When that occurs, the algorithm must explicitly traverse
subpart of the dag and update some of the predecessors explicitly.  The
asymptotic complexity of such updates is still ok because the paper argues
that a strand's anchor predecessor can only change a constant number of times.

Similarly, the algorithm maintains a proxy per strand, used to infer a
strand's anchor-successor.  A proxy for a strand is stored instead of its
anchor-successor is because, while an anchor-predecessor of a node can change
a constant number of times, its anchor-successor can change many times.  Thus
instead, the algorithm maintains a proxy, which indirectly allows the
algorithm to deduce its successor.  Like the anchor-predecessor, a proxy of a
node can only change a constant number of times, and when that occurs, the
algorithm again explicitly traverses the relevant subdag and updates the
proxies explicitly.

We argue that this algorithm is harder to implement and likely has higher
overheads due to the following reasons: 

1.  Explicitly maintaining the entire program dag and also storing each
strand's anchor-predecessor and proxy would be more memory intensive than
keeping these strands in union-find data structures which are tagged
appropriately.  

2.  Explicit dag traversals in order to update proxies and anchor-predecessors
of nodes would be expensive (even though the asymptotic complexity is
manageable). 

We plan to add these explanations to the final version of the paper.  Please
let us know if this is acceptable, and if you need anything else from us
before Nov 23rd.  Thank you.

